Computational Astrochemistry Journey towards the molecular universe

In astrochemistry, computational methods play a crucial role in addressing fundamental astronomical questions. Interstellar molecules profoundly influence the chemistry and physics of the interstellar medium (ISM), playing pivotal roles in planet formation and the emergence of life. Understanding their chemistry relies on theoretical approaches such as Density Functional Theory (DFT) and post-Hartree-Fock methods, which are essential for exploring pathways to molecular complexity and determining their interstellar abundances. Various theoretical methods investigate the formation of interstellar molecules in both gaseous and solid states. Molecules in interstellar space may originate from bottom-up processes (building up from CO molecules) or top-down processes (polycyclic aromatic hydrocarbon fragmentation). Here, we present a journey of theoretical investigations aimed at studying the reactivity of interstellar molecules in space.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.


Authors should always double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


